SIMPLEMIX: Frustratingly Simple Mixing of Off- and On-policy Data in Language Model Preference Learning

Aligning language models with human preferences relies on pairwise preference datasets. While some studies suggest that on-policy data consistently outperforms off -policy data for preference learning, others indicate that the advantages of on-policy data may be task-dependent, highlighting the need for a systematic exploration of their interplay. In this work, we show that on-policy and off-policy data offer complementary strengths in preference optimization: on-policy data is particularly effective for reasoning tasks like math and coding, while off-policy data performs better on open-ended tasks such as creative writing and making personal recommendations. Guided by these findings, we introduce SIMPLEMIX, an approach to combine the complementary strengths of on-policy and off-policy preference learning by simply mixing these two data sources. Our empirical results across diverse tasks and benchmarks demonstrate that SIMPLEMIX substantially improves language model alignment. Specifically, SIMPLEMIX improves upon on-policy DPO and off-policy DPO by an average of 6.03% on Alpaca Eval 2.0. Moreover, it outperforms prior approaches that are much more complex in combining on- and off-policy data, such as HyPO and DPO-Mix-P, by an average of 3.05%.

==> icml2024/storyline.txt <==
Section 3: The current critera for selecting offline preference data do not yield significant gains. These include: 
 - On-policiness (Tajwar et al. 2024)
 - Disimilarity (Pal et al. Razin et al.)
 - Harder Data: how hard it is for the model to discern between the chosen and rejected (which paper?)
 - High Quality as measured by  human or human-proxy  (relevant work Phi and a few other papers which are slightly different than here, e.g., pairwise vs singlular outputs)

Revised Section 3: The current comparison between PPO (on-policy) and DPO (off-policy) is not an ``apples-to-apples" comparision, leading to mismatched results. We identify two loops in this comparision 
- Data origin and Algorithmic property simutaneously varied 
- Scale is too small, focused on too specific tasks

We aim to disentangle algorithmic property from data origin and report results on each method in Table 1.              

Section 4: A balanced mixture of on- and offline data outperforms existing sampling strategies (online only, offline only, HyPO, DPO-Mix-P)

==============

Section 3: Understanding the complementary nature of on and offlicy PO. 
 - Main Results: On-policy improves on task TYPE1 while Off-policy improves on task TYPE2
 (alternative:  plot that shows accuracy as a function ans length)



Section 4: 
 - Main Result:  Comparison betweeen a balanced mixture of on- and offline data outperforms existing sampling strategies (online only, offline only, HyPO, DPO-Mix-P) --> Table 4 
 - Additional Analyses:
    - Variying the mixture (ratio of "on" to "off" data): Message is that balanced works the best. 
    - Sensitivity comparison of existing hybrid RLs to their hyperparams: Message is that the existing algorithms have more hyperparams, making them more sensitive/tricky to set. 
    - Is gains of mixing are just due to diversity? Table 5 which does controlled comparison with an alternative mechanism for diversity maximizing and shows that diversity maximization does not always help. 
    - Increasing the number online of samples (for online data) always help? Not really, perhaps connect back to the previous study on data diversity.
    - Does iterated on-policy match the perf of hybrid training? 
    
    
============== 


\begin{table}[h]
\small
\setlength\tabcolsep{4pt}
\begin{tabular}{@{}lll@{}}
\toprule
                & On-policy             & Off-policy          \\ \midrule
Contrastive     & On-policy DPO         & \textcolor{blue}{Off-policy DPO}      \\ \midrule
Non-contrastive & Policy Gradient (\textcolor{red}{PPO}) & Reward Weighted SFT \\ \bottomrule
\end{tabular}
\caption{Table illustrating why the comparison between \textcolor{red}{PPO} and \textcolor{blue}{off-policy DPO} is not a fair one, as they differ by both data origin (on v.s. off-policy) and algorithmic property (contrastive v.s. non-contrastive). We provide a more detailed breakdown of each method in Appendix \ref{appendix:methods}.}
\label{tab:methods}
\end{table}





\begin{table*}[t]
\centering
\begin{tabular}{@{}lcccc@{}}
\toprule
                    & \multicolumn{2}{c}{\textbf{Tulu-3-8B-SFT}}   & \multicolumn{2}{c}{\textbf{Llama-3.1-8B-Instruct}} \\ \cmidrule(l){2-5} 
                    & Alpaca Eval 2.0 LC(\%) $\uparrow$ & Avg. Score $\uparrow$ & Alpaca Eval 2.0 LC(\%) $\uparrow$    & Avg. Score $\uparrow$   \\ \midrule
 \rowcolor[gray]{0.9}     \multicolumn{5}{c}{ \textit{Contrastive}}  \\  \midrule

On-policy DPO (\textcolor{red}{on-policy})      &  22.08                      &  \textbf{63.45}          &  \textbf{33.25}                         &   64.22            \\
Off-policy DPO (\textcolor{blue}{off-policy})      &  23.32                      &  62.52          &  27.41                         &   \textbf{65.49}            \\ \midrule
 \rowcolor[gray]{0.9}     \multicolumn{5}{c}{ \textit{Non-contrastive}}  \\ \midrule
REINFORCE (\textcolor{red}{on-policy})          & \textbf{11.23}                       &  59.55          &     17.17                      &    63.07           \\
Reward Weighted SFT (\textcolor{blue}{off-policy})  &  10.05                 &   \textbf{60.00}         & \textbf{18.73}                     &   \textbf{63.93}            \\ \bottomrule
\end{tabular}
\caption{Performance comparison between on-policy and off-policy data in contrastive (On v.s. Off-policy DPO) and non-contrastive settings (REINFORCE v.s. Reward Weighted SFT). The better score between on- and off-policy is bolded. We found that \textbf{on-policy data does not always outperform off-policy data} in both setups.}
\label{tab:on_vs_off_policy_contrastive}
\end{table*}

% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
\begin{table}[]
\begin{tabular}{@{}lccccccccc@{}}
\toprule
                        & ARC-C & CQA   & HSwag & IfEval & MMLU  & OQA  & PiQA  & WG    & Avg. Score \\ \midrule
Llama-3.1-Tulu-3-8B-SFT & 52.73 & 75.76 & 61.87 & 31.79  & 63.67 & 36.8 & 80.79 & 74.35 & 59.72      \\
Off-policy DPO          & 55.20 & 76.49 & 62.94 & 53.97  & 58.77 & 37.6 & 80.96 & 74.19 & 62.51      \\
On-policy DPO           & 54.18 & 76.17 & 62.41 & 63.4   & 58.70 & 37.6 & 80.85 & 74.27 & 63.45      \\
HyPO                    & 56.06 & 76.82 & 63.13 & 65.62  & 59.6  & 38.6 & 81.23 & 74.03 & 64.39      \\
DPO-Mix-P               & 56.32 & 76.02 & 63.01 & 61.3   & 64.21 & 39.5 & 80.36 & 73.11 & 64.23      \\
On+Off Mixture          & 56.74 & 76.17 & 65.98 & 62.48  & 63.84 & 40   & 80.36 & 73.72 & 64.91      \\ \bottomrule
\end{tabular}
\caption{}
\label{tab:my-table}
\end{table}

\begin{figure*}
    \centering
    \includegraphics[width=\textwidth]{illustration.png}
    \vspace{-1cm}
    \caption{Illustration of the ``on-policyness" spectrum. \tianjian{This figure is just for illustrational purposes, I will change it / remove it.}}
    \label{fig:illustration_policy}
\end{figure*}


\section{Algorithms in Section 3}
\label{appendix:methods}
\begin{table}[h]
\centering
\footnotesize
\renewcommand{\arraystretch}{1.1}
\setlength{\tabcolsep}{5pt}
\begin{tabular}{@{}l l l p{6.5cm}@{}}
\toprule
\textbf{Method} & \textbf{On/Off Policy} & \textbf{Contrastive/Non-contrastive} & \textbf{Loss Function (Objective)} \\
\midrule

On-policy DPO & 
On-policy & 
Contrastive &
\(
\mathbb{E}_{(x,y_w,y_l)\sim \mathcal{D}_{\mathrm{on}}}
\Bigl[
  \log \sigma\bigl(
    \beta \log \tfrac{\pi_\theta(y_w \mid x)}{\pi_{\mathrm{SFT}}(y_w \mid x)} - \beta \log \tfrac{\pi_\theta(y_l \mid x)}{\pi_{\mathrm{SFT}}(y_l \mid x)}
  \bigr)
\Bigr].
\)
\\

\textcolor{blue}{Off-policy DPO} & 
Off-policy & 
Contrastive &
\(
\mathbb{E}_{(x,y_w,y_l)\sim \mathcal{D}}
\Bigl[
  \log \sigma\bigl(
    \beta \log \tfrac{\pi_\theta(y_w \mid x)}{\pi_{\mathrm{SFT}}(y_w \mid x)}
    - \beta \log \tfrac{\pi_\theta(y_l \mid x)}{\pi_{\mathrm{SFT}}(y_l \mid x)}
  \bigr)
\Bigr].
\)
\\

Policy Gradient (\textcolor{red}{REINFORCE}) & 
On-policy & 
Non-contrastive &
\(
 -\,\mathbb{E}_{\tau \sim \pi_\theta}
\Bigl[
   \sum_{t=1}^T \log \pi_\theta(a_t \mid s_t)\,G_t
\Bigr].
\)
\\

Reward-Weighted SFT & 
Off-policy &
Non-contrastive &
\(-\,\mathbb{E}_{(x,y)\sim \mathcal{D}}
\bigl[
  r(x, y)\,\log \pi_\theta(y \mid x)
\bigr].
\)
\\

\bottomrule
\end{tabular}
\caption{Comparison of methods by (i) on/off policy, (ii) contrastive vs.\ non-contrastive, and (iii) loss function.}
\label{tab:methods-tight}
\end{table}



